A question of personalities: evolution of viscous and wind-driven protoplanetary discs in the presence of dead zones

Whether the angular momentum of protoplanetary discs is redistributed by viscosity or extracted by magnetised winds is a long-standing question. Demographic indicators, such as gas disc sizes and stellar accretion rates, have been proposed as ways of distinguishing between these two mechanisms. In this paper, we implement one-dimensional gas simulations to study the evolution of "hybrid" protoplanetary discs simultaneously driven by viscosity and magnetised winds, with dead zones present. We explore how the variations of disc properties, including initial disc sizes, dead zone sizes and angular momentum transport efficiency, affect stellar accretion rates, disc surface density profiles, disc sizes, disc lifetimes, and cumulative mass loss by different processes. Our models show that the expansion of the gas disc size can be sustained when the majority of angular momentum is removed by the magnetised wind for individual protoplanetary discs. However, when we can only observe discs via demographic screenshots, the variation of disc sizes with time is possibly diminished by the disc "personalities", by which we mean the variations of initial disc properties among different discs. Our "hybrid" models re-assess association of the two demographic indicators with mechanisms responsible for angular momentum transport and suggest additional diagnostics are required to assist the differentiation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
